Streaming Applications on Heterogeneous Platforms

Using multiple streams can improve the overall system performance by mitigating the data transfer overhead on heterogeneous systems. Currently, very few cases have been streamed to demonstrate the streaming performance impact and a systematic investigation of streaming necessity and how-to over a large number of test cases remains a gap. In this paper, we use a total of 56 benchmarks to build a statistical view of the data transfer overhead, and give an in-depth analysis of the impacting factors. Among the heterogeneous codes, we identify two types of non-streamable codes and three types of streamable codes, for which a streaming approach has been proposed. Our experimental results on the CPU-MIC platform show that, with multiple streams, we can improve the application performance by up 90%. Our work can serve as a generic flow of using multiple streams on heterogeneous platforms.

==> data/cdf.dat <==
1	0.723666643	0.124481765
2	0.828951684	0.098860447
3	0.850709918	0.08616241
4	0.85776147	0.088476238
5	0.874545359	0.079851183
6	0.386555027	0.020654875
7	0.406452684	0.020743732
8	0.419987537	0.020540934
9	0.504299128	0.017358122
10	0.55955255	0.015503419
11	0.658332684	0.010401131
12	0.647538959	0.006562756
13	0.000618847	4.42945E-05
14	0.000709201	4.99777E-05
15	0.000811476	5.26486E-05
16	0.030313025	0.036254535
17	0.040698979	0.039027695
18	0.033276695	0.039635568
19	0.040239133	0.048757251
20	0.048480005	0.05530714
21	0.014072857	0.007164283
22	0.018950363	0.009082013
23	0.025676754	0.014125088
24	0.03581062	0.009566525
25	0.035539917	0.009629567
26	0.004850333	0.000232096
27	0.005162237	0.000119144
28	0.00429792	7.80777E-05
29	0.004683211	4.97087E-05
30	0.00461846	4.14668E-05
31	0.073472271	0.044330625
32	0.107774043	0.084029058
33	0.03985579	0.102412741
34	0.011695033	0.063851893
35	0.00685093	0.047415063
36	0.159608648	0.224349081
37	0.136310817	0.246128957
38	0.075591382	0.219153956
39	0.054634939	0.139384367
40	0.02014533	0.092110565
41	0.042031384	0.007721321
42	0.02543301	0.005148703
43	0.027008681	0.004996368
44	0.035926768	0.004712538
45	0.042032592	0.004618967
46	0.037396662	0.027803775
47	0.034826786	0.023966425
48	0.03600546	0.023979046
49	0.037893232	0.027049571
50	0.039065323	0.024129763
51	0.081137104	0.029414668
52	0.073810878	0.033352292
53	0.078674674	0.026730493
54	0.067309821	0.015515488
55	0.067301285	0.017146944
56	0.22074971	0.166697841
57	0.219409483	0.169330867
58	0.218151105	0.168640688
59	0.214535742	0.172898194
60	0.199436821	0.173769004
61	0.492869404	0.122012413
62	0.534782091	0.129752493
63	0.569389458	0.109353934
64	0.634653358	0.108144854
65	0.530087131	0.085628018
66	0.164860535	0.044218809
67	0.221765768	0.058892743
68	0.316211055	0.063721305
69	0.474759128	0.072107719
70	0.506986793	0.084288904
71	0.000941411	0.005637126
72	0.000552799	0.004134676
73	0.000155918	0.001144907
74	7.42992E-05	0.000691828
75	2.32193E-05	0.000229055
76	0.008751541	0.081288677
77	0.004873911	0.087732741
78	0.003444366	0.08194999
79	0.002532413	0.088512935
80	0.002038739	0.088429683
81	0.362946259	0.150185241
82	0.359055059	0.131164834
83	0.255241819	0.080683172
84	0.285263536	0.076333167
85	0.34889191	0.062179471
86	0.127886634	0.027641707
87	0.099207947	0.026983488
88	0.061620314	0.029214027
89	0.071808225	0.029206486
90	0.146470986	0.04737628
91	0.071543513	0.024345697
92	0.000491915	0.002799188
93	0.000330053	0.001471458
94	0.071053529	0.00627344
95	0.003786888	0.000116668
96	0.001562811	1.85341E-05
97	0.025703977	0.135095571
98	0.023459324	0.203072869
99	0.071011268	0.178346329
100	0.016910877	0.2198343
101	0.174263816	0.046591367
102	0.21611236	0.022249121
103	0.134370282	0.021207121
104	0.029411765	0.007677924
105	0.173326859	0.028060733
106	0.007157034	0.00116837
107	0.031753786	0.095261358
108	0.02994429	0.087975859
109	0.028666667	0.081111111
110	0.028303989	0.081568977
111	0.028049576	0.082409219
112	0.149783789	0.123056399
113	0.210280104	0.131023198
114	0.203341834	0.115548315
115	0.144327664	0.080301985
116	0.136847855	0.073503187
117	0.232267246	0.192794547
118	0.324863446	0.197935842
119	0.354686016	0.196175825
120	0.31031349	0.16453367
121	0.216849828	0.112554457
122	0.550006749	0.09632429
123	0.589491579	0.0862243
124	0.482237162	0.09893205
125	0.607549225	0.055725927
126	0.735417588	0.041727774
127	0.022378505	0.002953926
128	0.564543902	0.057487563
129	0.425050363	0.043110911
130	0.341638106	0.034844813
131	0.286517298	0.029218768
132	0.244641825	0.02491861
133	0.44521551	0.004404179
134	0.399615768	0.001960466
135	0.395943363	0.001282857
136	0.47546996	0.000816355
137	0.380757093	0.000743762
138	0.376465416	0.185814771
139	0.395963303	0.228990826
140	0.414030819	0.221208435
141	0.417166512	0.248880629
142	0.424662813	0.226204239
143	0.740642597	0.002294989
144	0.913876618	0.001029041
145	0.942548988	0.000484305
146	0.94849387	0.000244167
147	0.959673783	0.000198693
148	0.011184949	0.35623362
149	0.006514569	0.40938207
150	0.004409188	0.426304946
151	0.003524281	0.435043099
152	0.00180408	0.447234515
153	0.047276628	0.004929179
154	0.05992587	0.003718028
155	0.076312402	0.003389697
156	0.082343065	0.002779272
157	0.100283163	0.001918039
158	0.062510204	0.130265306
159	0.073946714	0.129211697
160	0.088504094	0.091225652
161	0.086744779	0.113521188
162	0.099946934	0.074350197
163	0.207505681	0.204647072
164	0.096307902	0.059172425
165	0.337279616	0.184665016
166	0.293027998	0.151571082
167	0.207652447	0.101896935
168	0.45956016	0.029262087
169	0.471608961	0.039429735
170	0.496762609	0.035584091
171	0.428120942	0.036245595
172	0.558931834	0.038172874
173	0.348702484	0.170224585
174	0.355441649	0.176089883
175	0.358091476	0.168841949
176	0.332745209	0.174550085
177	0.348018038	0.120352299
178	0.000538387	0.001292129
179	0.000431151	0.000431151
180	0.000377521	0.00032359
181	0.000350589	0.00032362
182	0.000330329	0.000303363
183	0.272727273	0.272727273
184	0.325	0.325
185	0.351498638	0.351498638
186	0.36056338	0.36056338
187	0.361762615	0.361762615
188	0.045454545	0.03030303
189	0.069767442	0.11627907
190	0.057971014	0.130434783
191	0.072164948	0.18556701
192	0.06185567	0.195876289
193	0.077419355	0.232258065
194	0.007125891	0.007125891
195	0.003666841	0.006286014
196	0.002852754	0.005924951
197	0.001525941	0.003342537
198	0.001861526	0.004263496
199	0.078947368	0.228070175
200	0.087677725	0.255924171
201	0.093548387	0.259139785
202	0.120234604	0.232844575
203	0.118826587	0.226513182
204	0.066666667	0.066666667
205	0.066666667	0.066666667
206	0.068181818	0.068181818
207	0.066666667	0.066666667
208	0.066666667	0.066666667
209	0.051282051	0.025641026
210	0.790697674	0
211	0.848101266	0
212	0.891891892	0
213	0.903448276	0
214	0.858784893	0
215	0.125	0
216	0.148148148	0
217	0.166666667	0
218	0.175	0
219	0.196428571	0
220	0.333333333	0.166666667

==> data/stat_lbm.dat <==
app	H2D	KEX	D2H
short	0.416931	1.921031	0.067499
long	0.415142	57.521842	0.067771


==> data/stat_nn_gpu.dat <==
app	H2D	KEX	D2H
1024	0.007465	0.000345	0.001848
2048	0.013461	0.000464	0.003266
4096	0.026607	0.000725	0.00511
8192	0.060980091	0.00119	0.010391
16384	0.124474	0.00205	0.020107





==> data/stat_nn_mic.dat <==
app	H2D	KEX	D2H
1024	0.007465	0.005833	0.001848
2048	0.013461	0.008444	0.003266
4096	0.026607	0.015012	0.00511
8192	0.060980091	0.024713	0.010391
16384	0.124474	0.090237	0.020107





==> data/stat_oclFDTD3d.dat <==
app	H2D	KEX	D2H
10	0.61472	0.411562	0.062597
20	0.614205	0.768516	0.062296
30	0.614746	1.121961	0.0627
40	0.616097	1.47137	0.062829
50	0.613936	1.83306	0.062534



==> data/stat_oclReduction_1.dat <==
app	H2D	KEX	D2H
1024k	0.003261	0.065376	0.00034
2048k	0.005206	0.081345	0.000323
3072k	0.007767	0.093667	0.000345
4096k	0.010103	0.11225	0.000341
8192k	0.019868	0.177871	0.00038




==> data/stat_oclReduction_2.dat <==
app	H2D	KEX	D2H
1024k	0.003063	0.039554	0.006383
2048k	0.005118	0.055151	0.008943
3072k	0.007447	0.06902	0.007676
4096k	0.009654	0.089004	0.012634
8192k	0.019211	0.15871	0.014291




==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with aphabetic sorting

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle

